A redshift-dependent IRX-$\beta$ dust attenuation relation for TNG50 galaxies

We study the relation between the UV-slope, $\beta$, and the ratio between the infrared- and UV-luminosities (IRX) of galaxies from TNG50, the latest installment of the IllustrisTNG galaxy formation simulations. We select 7280 star-forming main-sequence (SFMS) galaxies with stellar mass $10^9M_\odot$ at redshifts $0 \leq z \leq 4$ and perform radiative transfer with SKIRT to model effects of interstellar medium dust on the emitted stellar light. Assuming a Milky Way (MW) dust type and a dust-to-metal ratio of 0.3, we find that TNG50 SFMS galaxies generally agree with observationally-derived IRX-$\beta$ relations at $z \lesssim 1$. However, we find a redshift-dependent systematic offset with respect to empirically-derived local relations, with the TNG50 IRX-$\beta$ relation shifting towards lower $\beta$ and steppening at higher redshifts. This is partially driven by variations in the dust-uncorrected UV-slope of galaxies, due to different star-formation histories of galaxies selected at different cosmic epochs; we suggest the remainder of the effect is caused by differences in the effective dust attenuation curves (EDACs) of galaxies as a function of redshift. We find a typical galaxy-to-galaxy variation of 0.3 dex in IRX at fixed $\beta$, correlated with intrinsic galaxy properties: galaxies with higher star-formation rates, star-formation efficiencies, gas metallicities and stellar masses exhibit larger IRX values. We demonstrate a degeneracy between stellar age, dust geometry and dust composition: $z=4$ galaxies with a Small Magellanic Cloud dust type follow the same IRX-$\beta$ relation as low-redshift galaxies with MW dust. We provide a redshift-dependent fitting function for the IRX-$\beta$ relation for MW dust based on our models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> ancillary/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
